Annotators with Attitudes: How Annotator Beliefs And Identities Bias Toxic Language Detection

The perceived toxicity of language can vary based on someone's identity and beliefs, but this variation is often ignored when collecting toxic language datasets, resulting in dataset and model biases. We seek to understand the who, why, and what behind biases in toxicity annotations. In two online studies with demographically and politically diverse participants, we investigate the effect of annotator identities (who) and beliefs (why), drawing from social psychology research about hate speech, free speech, racist beliefs, political leaning, and more. We disentangle what is annotated as toxic by considering posts with three characteristics: anti-Black language, African American English (AAE) dialect, and vulgarity. Our results show strong associations between annotator identity and beliefs and their ratings of toxicity. Notably, more conservative annotators and those who scored highly on our scale for racist beliefs were less likely to rate anti-Black language as toxic, but more likely to rate AAE as toxic. We additionally present a case study illustrating how a popular toxicity detection system's ratings inherently reflect only specific beliefs and perspectives. Our findings call for contextualizing toxicity labels in social variables, which raises immense implications for toxic language annotation and detection.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typset multiple affiliations (Christoph Sommer)

==> notes/WorkerStatistics.txt <==
Removing 124 responses that passed 2 or less attention checks

Compensation rates
count    641.000
mean      21.927
std       11.038
min        1.632
25%       13.831
50%       20.840
75%       28.036
max       73.528
Name: Duration (in seconds), dtype: float64

        count  pcts
gender
woman     347  0.54
man       288  0.45
NB          6  0.01

                       count  pcts
races
white                    546  0.85
black                     83  0.13
black, latinx              2  0.00
black, white               2  0.00
asian, white               2  0.00
native, white              2  0.00
black, asian               1  0.00
black, latinx, native      1  0.00
white, pacisland           1  0.00
asian                      1  0.00

          count  pcts
politics
-1.0        172  0.27
-0.5        196  0.31
 0.0         92  0.14
 0.5        125  0.20
 1.0         55  0.09

                 count  pcts
sexOr
straight           557  0.87
bisexual            50  0.08
gay                 15  0.02
other                7  0.01
queer                6  0.01
lesbian              5  0.01
straight, other      1  0.00


### Dump of my results

RQ1: We hypothesize that White participants will rate AAE tweets as more offensive than Black participants.
         mean_0.0  mean_1.0  std_0.0  std_1.0  n_0.0  n_1.0       t       p       d  p_holm
toyou      1.3743    1.4684   0.4646   0.5916  551.0   87.0 -1.6856  0.0924 -0.1769  0.4618
toany      1.6048    1.6609   0.5659   0.5782  551.0   87.0 -0.8569  0.3918 -0.0981  0.9097
intent     1.5490    1.6178   0.5888   0.5113  551.0   87.0 -1.0303  0.3032 -0.1248  0.9097
racist     1.1053    1.1121   0.3209   0.4360  551.0   87.0 -0.1741  0.8618 -0.0178  0.9097
off_avg    1.4896    1.5647   0.4886   0.5511  551.0   87.0 -1.3082  0.1913 -0.1442  0.7651

Not true, seems like it doesn't matter

RQ2: We hypothesize that vulgar tweets will be rated as more offensive than AAE tweets.
         mean_0.0  mean_1.0  std_0.0  std_1.0  n_0.0  n_1.0       t       p       d  p_holm
toyou      1.3873    1.4715   0.4842   0.6638  641.0  641.0 -2.5958  0.0095 -0.1450  0.0095 <--
toany      1.6123    1.8623   0.5665   0.7365  641.0  641.0 -6.8118  0.0000 -0.3805  0.0000 <--
intent     1.5566    1.3576   0.5784   0.5264  641.0  641.0  6.4391  0.0000  0.3597  0.0000 <--
racist     1.1057    1.0507   0.3378   0.2495  641.0  641.0  3.3152  0.0009  0.1852  0.0019 <--
off_avg    1.4998    1.6669   0.4973   0.6504  641.0  641.0 -5.1680  0.0000 -0.2887  0.0000 <--

RQ3: We hypothesize that racism will predict ratings of offensiveness of racially-offensive tweets (negative correlation).
             n       r    p  p_holm
toyou    641.0 -0.5518  0.0     0.0 <--
toany    641.0 -0.4070  0.0     0.0 <--
intent   641.0 -0.4374  0.0     0.0 <--
racist   641.0 -0.5740  0.0     0.0 <--
off_avg  641.0 -0.5132  0.0     0.0 <--

RQ4: We hypothesize that language purism will predict ratings of offensiveness of vulgar tweets (positive correlation).
             n       r       p  p_holm
toyou    640.0  0.0983  0.0128  0.0512 <--
toany    640.0  0.0982  0.0129  0.0512 <--
intent   640.0  0.0935  0.0180  0.0512
racist   640.0  0.0533  0.1782  0.1782
off_avg  640.0  0.1059  0.0073  0.0367 <--

RQ5: We hypothesize that racism will predict ratings of offensiveness of AAE speech (positive correlation).
             n       r       p  p_holm
toyou    641.0 -0.0038  0.9230  1.0000
toany    641.0 -0.0278  0.4831  1.0000
intent   641.0 -0.0654  0.0979  0.3916
racist   641.0  0.0890  0.0242  0.1209
off_avg  641.0 -0.0177  0.6552  1.0000

RQ6: We hypothesize that language purism will predict ratings of offensiveness of AAE tweets (positive correlation).
             n       r       p  p_holm
toyou    640.0  0.0262  0.5090     1.0
toany    640.0  0.0031  0.9373     1.0
intent   640.0 -0.0396  0.3167     1.0
racist   640.0  0.0328  0.4074     1.0
off_avg  640.0  0.0145  0.7141     1.0

RQ7: We hypothesize that free speech will predict ratings of the offensiveness of racially-offensive tweets (negative correlation).
             n       r    p  p_holm
toyou    641.0 -0.4470  0.0     0.0
toany    641.0 -0.2846  0.0     0.0
intent   641.0 -0.3927  0.0     0.0
racist   641.0 -0.4670  0.0     0.0
off_avg  641.0 -0.3938  0.0     0.0

RQ8: We hypothesize that traditionalism will predict ratings of offensiveness of AAE tweets tweets (positive correlation).
             n       r       p  p_holm
toyou    641.0  0.0542  0.1704  0.6814
toany    641.0  0.0218  0.5824  1.0000
intent   641.0  0.0049  0.9018  1.0000
racist   641.0  0.0623  0.1153  0.5763
off_avg  641.0  0.0388  0.3268  0.9805


RQ9: We hypothesize that traditionalism will predict ratings of offensiveness of vulgar tweets (positive correlation).
             n       r       p  p_holm
toyou    641.0  0.2615  0.0000  0.0000
toany    641.0  0.2096  0.0000  0.0000
intent   641.0  0.2659  0.0000  0.0000
racist   641.0  0.0708  0.0731  0.0731
off_avg  641.0  0.2521  0.0000  0.0000

Extra RQ: We hypothesize that harm of hate speech will predict higher ratings of offensiveness for racist tweets, but not for vulgar or racist ones
           all  racist              vulgar                    aae
             n       r    p p_holm       r       p p_holm       r       p p_holm
toyou    641.0  0.4902  0.0    0.0 -0.0011  0.9785    1.0  0.0387  0.3275    1.0
toany    641.0  0.3520  0.0    0.0 -0.0095  0.8111    1.0  0.0348  0.3794    1.0
intent   641.0  0.4058  0.0    0.0 -0.0290  0.4642    1.0  0.0472  0.2324    1.0
racist   641.0  0.5277  0.0    0.0  0.0188  0.6342    1.0 -0.0103  0.7947    1.0
off_avg  641.0  0.4512  0.0    0.0 -0.0059  0.8815    1.0  0.0387  0.3283    1.0

Exploratory analyses: which factors correlate with rating AAE tweets as more offensive (off_avg) or racist
                        all off_avg                  racist
                          n       r       p  p_holm       r       p  p_holm
politicallyEngaged   2564.0  0.0450  0.0228  0.3879  0.0430  0.0295  0.3539
whiteVsBlack         2552.0  0.0332  0.0934  1.0000  0.0054  0.7844  1.0000
socialMediaUsage     2564.0  0.0278  0.1590  1.0000 -0.0287  0.1467  1.0000
traditional          2564.0  0.0249  0.2078  1.0000  0.0489  0.0133  0.1734
empathy              2564.0  0.0139  0.4803  1.0000 -0.0253  0.2003  1.0000
manVsWoman           2540.0  0.0362  0.0682  1.0000  0.0540  0.0065  0.0913
straightOrNot        2564.0 -0.0037  0.8533  1.0000  0.0349  0.0775  0.8529
nLanguagesSpoken     2564.0  0.0106  0.5927  1.0000  0.0922  0.0000  0.0000
purism               2560.0  0.0093  0.6380  1.0000  0.0257  0.1930  1.0000
bornUS               2564.0  0.0062  0.7527  1.0000  0.0236  0.2317  1.0000
racismPoliticsAndCo  2564.0 -0.0097  0.6236  1.0000  0.0282  0.1527  1.0000
racism               2564.0 -0.0113  0.5662  1.0000  0.0699  0.0004  0.0064
harmHateSpeech       2564.0  0.0248  0.2092  1.0000 -0.0081  0.6825  1.0000
altruism             2564.0  0.0288  0.1451  1.0000 -0.0058  0.7709  1.0000
politics             2560.0  0.0024  0.9031  1.0000  0.0594  0.0026  0.0397
BLMsupport           2564.0  0.0040  0.8388  1.0000  0.0076  0.7017  1.0000
freeSpeech           2564.0  0.0083  0.6760  1.0000  0.0251  0.2047  1.0000

Exploratory analyses: which factors correlate with rating Racist/Vulgar tweets as more offensive (off_avg) or racist?
Off_avg
                        all  Racist                  Vulgar
                          n       r       p  p_holm       r       p  p_holm
politicallyEngaged   2564.0  0.1031  0.0000  0.0000  0.0604  0.0022  0.0176
whiteVsBlack         2552.0  0.0760  0.0001  0.0004  0.0047  0.8105  1.0000
socialMediaUsage     2564.0  0.1113  0.0000  0.0000  0.0047  0.8116  1.0000
traditional          2564.0 -0.1661  0.0000  0.0000  0.2001  0.0000  0.0000
empathy              2564.0  0.2290  0.0000  0.0000  0.0396  0.0448  0.3138
manVsWoman           2540.0  0.1279  0.0000  0.0000  0.0691  0.0005  0.0049
straightOrNot        2564.0  0.0561  0.0045  0.0089 -0.0737  0.0002  0.0021
nLanguagesSpoken     2564.0 -0.0786  0.0001  0.0003  0.0682  0.0005  0.0049
purism               2560.0 -0.1239  0.0000  0.0000  0.0840  0.0000  0.0003
bornUS               2564.0  0.0251  0.2041  0.2041  0.0322  0.1033  0.6200
racismPoliticsAndCo  2564.0 -0.4017  0.0000  0.0000  0.0824  0.0000  0.0004
racism               2564.0 -0.4128  0.0000  0.0000  0.0824  0.0000  0.0004
harmHateSpeech       2564.0  0.3629  0.0000  0.0000 -0.0047  0.8126  1.0000
altruism             2564.0  0.3053  0.0000  0.0000  0.0034  0.8631  1.0000
politics             2560.0 -0.3010  0.0000  0.0000  0.1358  0.0000  0.0000
BLMsupport           2564.0  0.3453  0.0000  0.0000 -0.0956  0.0000  0.0000
freeSpeech           2564.0 -0.3167  0.0000  0.0000 -0.0095  0.6303  1.0000
Racist
                        all  Racist                  Vulgar
                          n       r       p  p_holm       r       p  p_holm
politicallyEngaged   2564.0  0.1139  0.0000  0.0000  0.0637  0.0013  0.0201
whiteVsBlack         2552.0  0.0092  0.6432  0.6432  0.0318  0.1085  0.8684
socialMediaUsage     2564.0  0.1104  0.0000  0.0000  0.0222  0.2610  1.0000
traditional          2564.0 -0.1863  0.0000  0.0000  0.0531  0.0071  0.0998
empathy              2564.0  0.2245  0.0000  0.0000 -0.0183  0.3538  1.0000
manVsWoman           2540.0  0.1320  0.0000  0.0000  0.0331  0.0958  0.8622
straightOrNot        2564.0  0.0435  0.0275  0.0824  0.0390  0.0482  0.5303
nLanguagesSpoken     2564.0 -0.0923  0.0000  0.0000  0.1017  0.0000  0.0000
purism               2560.0 -0.1312  0.0000  0.0000  0.0400  0.0432  0.5183
bornUS               2564.0  0.0279  0.1577  0.3154  0.0179  0.3657  1.0000
racismPoliticsAndCo  2564.0 -0.4544  0.0000  0.0000  0.0050  0.8017  1.0000
racism               2564.0 -0.4505  0.0000  0.0000  0.0453  0.0217  0.2819
harmHateSpeech       2564.0  0.4142  0.0000  0.0000  0.0141  0.4747  1.0000
altruism             2564.0  0.3463  0.0000  0.0000  0.0124  0.5286  1.0000
politics             2560.0 -0.3463  0.0000  0.0000  0.0610  0.0020  0.0304
BLMsupport           2564.0  0.3911  0.0000  0.0000  0.0360  0.0687  0.6866
freeSpeech           2564.0 -0.3665  0.0000  0.0000 -0.0026  0.8959  1.0000

